Chandra and HST Studies of Six Millisecond Pulsars in the Globular Cluster M13

We analyse 55 ks of Chandra X-ray observations of the Galactic globular cluster M13. Using the latest radio timing positions of six known millisecond pulsars (MSPs) in M13 from Wang et al. (2020), we detect confident X-ray counterparts to five of the six MSPs at X-ray luminosities of $L_X$(0.3-8 keV)$\sim 3 \times 10^{30} - 10^{31}~{\rm erg~s^{-1}}$, including the newly discovered PSR J1641+3627F. There are limited X-ray counts at the position of PSR J1641+3627A, for which we obtain an upper limit $L_X<1.3 \times 10^{30}~{\rm erg~s^{-1}}$. We analyse X-ray spectra of all six MSPs, which are well-described by either a single blackbody or a single power-law model. We also incorporate optical/UV imaging observations from the Hubble Space Telescope (HST) and find optical counterparts to PSR J1641+3627D and J1641+3627F. Our colour-magnitude diagrams indicate the latter contains a white dwarf, consistent with the properties suggested by radio timing observations. The counterpart to J1641+3627D is only visible in the V band; however, we argue that the companion to J1641+3627D is also a white dwarf, since we see a blackbody-like X-ray spectrum, while MSPs with nondegenerate companions generally show non-thermal X-rays from shocks between the pulsar and companion winds. Our work increases the sample of known X-ray and optical counterparts of MSPs in globular clusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
